Cognitive network science reveals bias in GPT-3, ChatGPT, and GPT-4 mirroring math anxiety in high-school students

Large language models are becoming increasingly integrated into our lives. Hence, it is important to understand the biases present in their outputs in order to avoid perpetuating harmful stereotypes, which originate in our own flawed ways of thinking. This challenge requires developing new benchmarks and methods for quantifying affective and semantic bias, keeping in mind that LLMs act as psycho-social mirrors that reflect the views and tendencies that are prevalent in society. One such tendency that has harmful negative effects is the global phenomenon of anxiety toward math and STEM subjects. Here, we investigate perceptions of math and STEM fields provided by cutting-edge language models, namely GPT-3, Chat-GPT, and GPT-4, by applying an approach from network science and cognitive psychology. Specifically, we use behavioral forma mentis networks (BFMNs) to understand how these LLMs frame math and STEM disciplines in relation to other concepts. We use data obtained by probing the three LLMs in a language generation task that has previously been applied to humans. Our findings indicate that LLMs have an overall negative perception of math and STEM fields, with math being perceived most negatively. We observe significant differences across the three LLMs. We observe that newer versions (i.e. GPT-4) produce richer, more complex perceptions as well as less negative perceptions compared to older versions and N=159 high-school students. These findings suggest that advances in the architecture of LLMs may lead to increasingly less biased models that could even perhaps someday aid in reducing harmful stereotypes in society rather than perpetuating them.

==> ValenceCFM.txt <==
frustrat	negative
anguish	negative
exasper	negative
mathi	negative
dry	negative
dark	negative
nuclear	negative
math-bas	negative
ration	negative
nerd	negative
geek	negative
mad	negative
analyt	negative
mad_scientist	negative
dull	negative
unenjoy	negative
textbook	negative
stress	negative
classif	negative
blood	negative
ugli	negative
unpredict	negative
poison	negative
vile	negative
disgust	negative
nasti	negative
tumor	negative
math	negative
number	negative
calcul	negative
difficult	negative
challeng	negative
formula	negative
hard	negative
algebra	negative
equat	negative
bore	negative
complic	negative
confus	negative
solut	negative
tediou	negative
theori	negative
experi	negative
quantum	negative
particl	negative
forc	negative
lab	negative
cancer	negative
bacteria	negative
chemic	negative
technolog	negative
studi	negative
death	negative
teacher	negative
author	negative
classroom	negative
school	negative
authoritarian	negative
demand	negative
lectur	negative
class	negative
know-it-al	negative
boredom	negative
bossi	negative
strict	negative
exact	negative
homework	negative
test	negative
cell	negative
diseas	negative
virus	negative
microorgan	negative
viru	negative
germ	negative
pungent	negative
acrid	negative
noxiou	negative
potion	negative
danger	negative
acid	negative
mixtur	negative
bomb	negative
treatment	negative
fun	positive
statist	neutral
calculu	neutral
us	neutral
reward	positive
interest	positive
inspir	positive
scienc	neutral
rel	neutral
physic	neutral
mechan	neutral
electr	neutral
magnet	neutral
engin	neutral
energi	neutral
e=mc^2	neutral
space	neutral
movement	neutral
research	neutral
wave	neutral
motion	neutral
graviti	neutral
einstein	neutral
chemistri	neutral
method	neutral
biologi	neutral
object	neutral
cure	neutral
data	neutral
curios	neutral
experiment	neutral
fact	neutral
rigor	neutral
anatomi	neutral
critic	neutral
instructor	neutral
guidanc	neutral
patienc	neutral
lesson	neutral
patient	neutral
student	neutral
professor	neutral
facilit	neutral
nurtur	neutral
authorit	neutral
kind	neutral
coach	neutral
wisdom	positive
enlighten	positive
academ	neutral
scientist	neutral
dilig	neutral
beaker	neutral
book	neutral
friend	positive
classmat	neutral
gene	neutral
genet	neutral
organ	neutral
evolut	neutral
molecul	neutral
microscop	neutral
art	neutral
paint	neutral
creation	positive
artist	neutral
music	neutral
sketch	neutral
reaction	neutral
compound	neutral
laboratori	neutral
bond	neutral
attract	neutral
compat	neutral
power	neutral
element	neutral
atom	neutral
alchem	neutral
import	neutral
interact	neutral
code	neutral
arithmet	neutral
neutral	neutral
theoret	neutral
quantum_mechan	neutral
matter	neutral
equip	neutral
empir	neutral
hypothesi	neutral
brainiac	neutral
creat	neutral
lab_coat	neutral
labcoat	neutral
metabol	neutral
homeostasi	neutral
ecolog	neutral
ecosystem	neutral
plant	neutral
museum	neutral
draw	neutral
aqueou	neutral
sulfur	neutral
combust	neutral
connect	neutral
drug	neutral
deduct	neutral
mathemat	neutral
natur	positive
excit	positive
curiou	positive
logic	positive
knowledg	positive
discoveri	positive
learn	positive
explor	positive
innov	positive
curious	positive
invent	positive
discov	positive
educ	positive
mentor	positive
guid	positive
leader	positive
intellig	positive
wise	positive
dedic	positive
inquisit	positive
care	positive
creativ	positive
compass	positive
inventor	positive
discover	positive
smart	positive
passion	positive
life	positive
dna	positive
beauti	positive
masterpiec	positive
sculptur	positive
express	positive
emot	positive
aesthet	positive
love	positive
imagin	positive
necessari	positive
geometri	positive
star	positive
galaxi	positive
law	positive
light	positive
electromagnet	positive
reason	positive
critical_think	positive
factual	positive
data-driven	positive
progress	positive
systemat	positive
true	positive
precis	positive
creator	positive
hardwork	positive
thinker	positive
respect	positive
brilliant	positive
divers	positive
protein	positive
process	positive
anim	positive
uniqu	positive
instagram	positive
abstract	positive
skill	positive
bunsen	positive
erlenmey	positive
base	positive
ph	positive
mix	positive
lifesav	positive
potassium	positive
hydrogen	positive
period	positive
fascin	positive
aromat	positive
collabor	positive
analysi	positive
intrigu	positive
transform	positive
wonder	positive
